On the Accuracy of Point Localisation in a Circular Camera-Array

Although many advances have been made in light-field and camera-array image processing, there is still a lack of thorough analysis of the localisation accuracy of different multi-camera systems. By considering the problem from a frame-quantisation perspective, we are able to quantify the point localisation error of circular camera configurations. Specifically, we obtain closed form expressions bounding the localisation error in terms of the parameters describing the acquisition setup. These theoretical results are independent of the localisation algorithm and thus provide fundamental limits on performance. Furthermore, the new frame-quantisation perspective is general enough to be extended to more complex camera configurations.

==> abstract.txt <==
We propose a novel model to analyse the localization accuracy of a multi-camera systems.

Although many advances have been made in light-field and camera array image processing in recent years, there is till a lack of thorough analaysis of the tradeoff between the number of cameras
and the resolution of each camera, and how these factors affects the best-case performance of the system to localize a point from its projects in different views.

In this paper, we propose a robust model to quantify and analyse the reconstruction error of circular multi-camera configurations. Our models incorporates different levels of edge-detection accuracy 
and quantization performance


==> temp.dat <==
388-aL9f-151.pdf
abstract.tex
abstract.txt
conclusion.tex
fig_ortho_and_nonorth_proj (Adam Scholefield's conflicted copy 2015-01-09).tex
fig_ortho_and_nonorth_proj (Adam Scholefield's conflicted copy 2015-01-12).tex
fig_ortho_and_nonorth_proj.tex
icip2015.bib
icip2015.bib~
icip2015ghasemi (Adam Scholefield's conflicted copy 2015-01-14).pdf
icip2015ghasemi (Alireza Ghasemi's conflicted copy 2015-01-14).pdf
icip2015ghasemi (Alireza Ghasemi's conflicted copy 2015-01-15 (1)).pdf
icip2015ghasemi (Alireza Ghasemi's conflicted copy 2015-01-15 (2)).pdf
icip2015ghasemi (Alireza Ghasemi's conflicted copy 2015-01-15 (3)).pdf
icip2015ghasemi (Alireza Ghasemi's conflicted copy 2015-01-15).pdf
icip2015ghasemi.aux
icip2015ghasemi_backup.tex
icip2015ghasemi.bbl
icip2015ghasemi.blg
icip2015ghasemi.fdb_latexmk
icip2015ghasemi.fls
icip2015ghasemi.log
icip2015ghasemi.pdf
icip2015ghasemi.synctex.gz
icip2015ghasemi.synctex.gz(busy)
icip2015ghasemi.tex
IEEEbib.bst
images
imaging_frame_quantisation.tex
introduction.tex
list.bib
man1.jpg
man2.jpg
plotme.m
problem_setup (Adam Scholefield's conflicted copy 2015-01-09).tex
problem_setup.tex
refs.bib
report.bib
simulation_results (Adam Scholefield's conflicted copy 2015-01-12).tex
simulation_results.tex
spconf.sty
temp.dat
untitled.svg

